Tight Lower Bounds on Worst-Case Guarantees for Zero-Shot Learning with Attributes

We develop a rigorous mathematical analysis of zero-shot learning with attributes. In this setting, the goal is to label novel classes with no training data, only detectors for attributes and a description of how those attributes are correlated with the target classes, called the class-attribute matrix. We develop the first non-trivial lower bound on the worst-case error of the best map from attributes to classes for this setting, even with perfect attribute detectors. The lower bound characterizes the theoretical intrinsic difficulty of the zero-shot problem based on the available information -- the class-attribute matrix -- and the bound is practically computable from it. Our lower bound is tight, as we show that we can always find a randomized map from attributes to classes whose expected error is upper bounded by the value of the lower bound. We show that our analysis can be predictive of how standard zero-shot methods behave in practice, including which classes will likely be confused with others.

==> rebuttal/ac_note.txt <==
Dear Meta Reviewer,
Thank you for the time you and the reviewers are spending on our paper. We are writing to raise two concerns regarding reviewers R5 and R7.
First, they make several critical factual errors and misunderstands in their reviews, which we address in the response document.

Further, R5 and R7 seem to be evaluating our paper as a methods paper, rather than a theory paper. Our work provides the first non-trivial lower and upper bounds for a classic zero-shot learning setting, and we conduct some experiments to illustrate the practical relevance of our theory in explaining the behavior of classic methods. In doing so, we resolve an open theoretical question first posed in 2015.

Unfortunately, R5 and R7 complain about our ``comparison'' of methods, suggesting that we should include more recent methods, even though they do not fit the theoretical setting we study. While it would be nice to have a fully general theory for all types of zero-shot learning, we think that this is an unfair complaint given that even this piece of the theory puzzle has remain unresolved for seven years.

We therefore respectfully ask that our paper be given additional attention during the discussion phase. We would be very grateful if another reviewer with a stronger background in theoretical machine learning reviewed our paper.

Thank you very much for your time.

Sincerely,
The Authors
